The plasma suppression effect can be ignored in realistic FRB models invoking bunched coherent radio emission

One widely discussed mechanism to produce highly coherent radio emission of fast radio bursts (FRBs) is coherent emission by bunches, either via curvature radiation or inverse Compton scattering (ICS). It has been suggested that the plasma oscillation effect can significantly suppress coherent emission power by bunches. We examine this criticism in this paper. The suppression factor formalism was derived within the context of radio pulsars in which radio waves are in the low-amplitude, linear regime and cannot directly be applied to the large-amplitude, non-linear regime relevant for FRBs. Even if one applies this linear treatment, plasma suppression is not important for two physical reasons. First, for an efficient radiation mechanism such as ICS, the required plasma density is not high so that a high-density plasma may not exist. Second, both bunched coherent mechanisms demand that a large global parallel electric field ($E_\parallel$) must exist in the emission region in order to continuously inject energy to the bunches to power an FRB. In order to produce typical FRB duration via coherent curvature or ICS radiation, a parallel electric field must be present to balance the acceleration and radiation back-reaction. The plasma suppression factor should be modified with the existence of $E_\parallel$. We show that the correction factor for curvature radiation, $f_{\rm cur}$, increases with $E_\parallel$ and becomes 1 when $E_\parallel$ reaches the radiation-reaction-limited regime. We conclude that the plasma suppression effect can be ignored for realistic FRB emission models invoking bunched coherent radio emission.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Two criteria (MN)/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Two criteria (MN)/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> Two criteria (MN)/reply.txt <==
Dear editor,

Thanks for patiently handling this paper. We have revised the paper to address the comments of the scientific editor and referee. Please see our detailed replies to each comment below.

Best regards,
Yuanhong Qu, Bing Zhang, Pawan Kumar

————————————————————

Scientific Editor’s Comments:

[
The referee finds that this paper is improved, but there are a number of items in the submitted manuscript that are sloppy such as missing references, equations or text. The referee has gone through and identified many of those but please make sure to not only fix all of those but also do a thorough search for any other such issues.

Aside from that, the referee has several other minor comments on the contents that can hopefully be dealt with relatively quickly.
]

Re: We thank the scientific editor’s comments. We have carefully revised the paper to fix all these issues. We have also gone over the text one more time to correct some other small issues. The paper is in good shape now. 


Reviewer's Comments:

[
Although the paper is much improved scientifically and in particular the authors have partially dealt with my previous points, the paper as submitted is not really in a state to be submitted let alone published. I found this very frustrating in reading. Some references in the text are not included in the bibliography (including one of the authors), equations are referenced that don't exist and ellipsis where text was meant to be added but hasn't been. 
]

Re: We thank the referee for carefully reviewing the paper. We have fixed all the issues pointed out by the referee and systematically proof-read the entire manuscript one more time. 


[
Therefore, there are many minor changes that should be address. Two more substantive points are 

1) The title could actually inform the reader of the conclusions of the paper. For example,

The plasma suppression effect can be ignored for realistic FRB emission models.

or something like that.
]


Re: We thank the referee for the helpful suggestions for us to improve the presentation of the paper. We now changed the title as 
"The plasma suppression effect can be ignored in realistic FRB models invoking bunched coherent radio emission".

We also changes the subtitle as:
"Plasma suppression effect in FRBs not important"


[
2) So much in the paper comes from other papers which is fine but the result is that the text here is very laconic and doesn't explain various key points well e.g.

Before Eq. 4, the authors should write write that the total power per bunch is proportional to _N^2_ because the emission is coherent and similarly after Eq. 15.

This is one key point of the paper that the coherence dramatically reduces the number of charges required and at the same time pushes the system into the radiation reaction limit ---> the result is that the plasma suppression is not important.
]

Re: We thank the referee for the helpful suggestions. We have now emphaszied this important point before Eq.4 and below Eq.15.


[
3) For the ICS model, the authors rely on scattering to generate the emission from the electrons. For the cross section to be sufficient, they have to have the propagation not strictly parallel to the magnetic field and a wave electric field component parallel to the B-field. Meanwhile to look at the propagation, they assume that incoming photons are strictly parallel to the B-field, so that the both modes can propagate. Although the arguments that they make may work out okay, it is not certain.

The key point is that the mode that scatters (i.e. O->O or 1->1) is also the mode with a complicated propagation (cutoffs etc), and both the scattering and propagation difficulties diminish as the sine of the angle with respect to the field. One cannot declare by fiat that the mode acts extraordinary because if it were strictly extraordinary it would not scatter.

To be precise one has to examine the behaviour of the cutoff frequencies as in 2111.06571 (not cited) not at theta=0, but for small theta to understand the window where both propagation and scattering can occur in angle and frequency. The authors have done this in the appendix and should refer to the appendix in the main text carry the result that theta<0.3 back into the main text analysis.
]

Re: Indeed this has been done in the Appendix. In the revised version, we have added some details in the main text to justify the relevance of O -> O (1 -> 1) scattering. As shown in Figure A1, the O-mode low frequency wave is absorbed only when $\theta$ is $\pi/2$. This condition is satisfied for all magnetospheric models. For the outgoing scattered waves, the O-mode waves can propagate as long as $\theta < 0.33$. This is also readily satisfied, since the scattered waves would follow the direction of the relativistic electrons, which move along the direction of magnetic fields. As a result, we believe the O -> O scattering is almost guaranteed to happen for the ICS model proposed by Zhang (2022). We have clarified this point in the main text.

For a side note, the Zhang (2022) was indeed cited in the previous version. However, Latex makes it appear in the beginning of a new page (page 7) right above "Appendix", so it is easy to be overlooked. This issue no longer exists in the revised version. 


[
Minor comments
Page 1

Line 19 We critically examine this criticism in this paper. This phrase appears several times in the paper and it is quite awkward. How about just

"We examine this criticism in this paper"

or

"We critically examine this issue in this paper."?

Line 47 (left) Zhang (2022) is an important reference and it is not included in the bibliography

Page 2

Line 12 (left) as Page 1, line 19

Page 3

Line 6 (left)

curst cracking and plasma oscillates -> crust cracking and plasma oscillations

Line 8 (left)

relation, which would be upscattered -> relation and would be upscattered

Line 24 (left)

these terminology is more -> this terminology is more

Page 4

Line 49 (left) Eq. 19

12 -> 1

Line 49 (right)

to separate the pair plasma to make the plasma charge separated (?)

perhaps change to

to separate the pair plasma,.

Page 5

Line 53 (right)

One can see that Eq.(4.1) has two

there is no Eq. (4.1)

Page 6

Line 16 (right)

PK acknowledges ... summer support to YQ...

Page 8

Line 18

left penal -> left panel.
]

Re: We have corrected all these minor points. 


Finally, we thank the referee again for the helpful suggestions and comments that greatly helped us to improve the presentation. We hope that this revised version is now found suitable for publication in MNRAS. 

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> reply.txt <==
Dear editor,

Thanks for patiently handling this paper. We have revised the paper to address the comments of the scientific editor and referee. Please see our detailed replies to each comment below.

Best regards,
Yuanhong Qu, Bing Zhang, Pawan Kumar

————————————————————

Scientific Editor’s Comments:

[
The referee finds that this paper is improved, but there are a number of items in the submitted manuscript that are sloppy such as missing references, equations or text. The referee has gone through and identified many of those but please make sure to not only fix all of those but also do a thorough search for any other such issues.

Aside from that, the referee has several other minor comments on the contents that can hopefully be dealt with relatively quickly.
]

Re: We thank the scientific editor’s comments. We have carefully revised the paper to fix all these issues. We have also gone over the text one more time to correct some other small issues. The paper is in good shape now. 


Reviewer's Comments:

[
Although the paper is much improved scientifically and in particular the authors have partially dealt with my previous points, the paper as submitted is not really in a state to be submitted let alone published. I found this very frustrating in reading. Some references in the text are not included in the bibliography (including one of the authors), equations are referenced that don't exist and ellipsis where text was meant to be added but hasn't been. 
]

Re: We thank the referee for carefully reviewing the paper. We have fixed all the issues pointed out by the referee and systematically proof-read the entire manuscript one more time. 


[
Therefore, there are many minor changes that should be address. Two more substantive points are 

1) The title could actually inform the reader of the conclusions of the paper. For example,

The plasma suppression effect can be ignored for realistic FRB emission models.

or something like that.
]


Re: We thank the referee for the helpful suggestions for us to improve the presentation of the paper. We now changed the title as 
"The plasma suppression effect can be ignored in realistic FRB models invoking bunched coherent radio emission".

We also changes the subtitle as:
"Plasma suppression effect in FRBs not important"


[
2) So much in the paper comes from other papers which is fine but the result is that the text here is very laconic and doesn't explain various key points well e.g.

Before Eq. 4, the authors should write write that the total power per bunch is proportional to _N^2_ because the emission is coherent and similarly after Eq. 15.

This is one key point of the paper that the coherence dramatically reduces the number of charges required and at the same time pushes the system into the radiation reaction limit ---> the result is that the plasma suppression is not important.
]

Re: We thank the referee for the helpful suggestions. We have now emphaszied this important point before Eq.4 and below Eq.15.


[
3) For the ICS model, the authors rely on scattering to generate the emission from the electrons. For the cross section to be sufficient, they have to have the propagation not strictly parallel to the magnetic field and a wave electric field component parallel to the B-field. Meanwhile to look at the propagation, they assume that incoming photons are strictly parallel to the B-field, so that the both modes can propagate. Although the arguments that they make may work out okay, it is not certain.

The key point is that the mode that scatters (i.e. O->O or 1->1) is also the mode with a complicated propagation (cutoffs etc), and both the scattering and propagation difficulties diminish as the sine of the angle with respect to the field. One cannot declare by fiat that the mode acts extraordinary because if it were strictly extraordinary it would not scatter.

To be precise one has to examine the behaviour of the cutoff frequencies as in 2111.06571 (not cited) not at theta=0, but for small theta to understand the window where both propagation and scattering can occur in angle and frequency. The authors have done this in the appendix and should refer to the appendix in the main text carry the result that theta<0.3 back into the main text analysis.
]

Re: Indeed this has been done in the Appendix. In the revised version, we have added some details in the main text to justify the relevance of O -> O (1 -> 1) scattering. As shown in Figure A1, the O-mode low frequency wave is absorbed only when $\theta$ is $\pi/2$. This condition is satisfied for all magnetospheric models. For the outgoing scattered waves, the O-mode waves can propagate as long as $\theta < 0.33$. This is also readily satisfied, since the scattered waves would follow the direction of the relativistic electrons, which move along the direction of magnetic fields. As a result, we believe the O -> O scattering is almost guaranteed to happen for the ICS model proposed by Zhang (2022). We have clarified this point in the main text.

For a side note, the Zhang (2022) was indeed cited in the previous version. However, Latex makes it appear in the beginning of a new page (page 7) right above "Appendix", so it is easy to be overlooked. This issue no longer exists in the revised version. 


[
Minor comments
Page 1

Line 19 We critically examine this criticism in this paper. This phrase appears several times in the paper and it is quite awkward. How about just

"We examine this criticism in this paper"

or

"We critically examine this issue in this paper."?

Line 47 (left) Zhang (2022) is an important reference and it is not included in the bibliography

Page 2

Line 12 (left) as Page 1, line 19

Page 3

Line 6 (left)

curst cracking and plasma oscillates -> crust cracking and plasma oscillations

Line 8 (left)

relation, which would be upscattered -> relation and would be upscattered

Line 24 (left)

these terminology is more -> this terminology is more

Page 4

Line 49 (left) Eq. 19

12 -> 1

Line 49 (right)

to separate the pair plasma to make the plasma charge separated (?)

perhaps change to

to separate the pair plasma,.

Page 5

Line 53 (right)

One can see that Eq.(4.1) has two

there is no Eq. (4.1)

Page 6

Line 16 (right)

PK acknowledges ... summer support to YQ...

Page 8

Line 18

left penal -> left panel.
]

Re: We have corrected all these minor points. 


Finally, we thank the referee again for the helpful suggestions and comments that greatly helped us to improve the presentation. We hope that this revised version is now found suitable for publication in MNRAS. 
